LLMs4OL: Large Language Models for Ontology Learning

We propose the LLMs4OL approach, which utilizes Large Language Models (LLMs) for Ontology Learning (OL). LLMs have shown significant advancements in natural language processing, demonstrating their ability to capture complex language patterns in different knowledge domains. Our LLMs4OL paradigm investigates the following hypothesis: \textit{Can LLMs effectively apply their language pattern capturing capability to OL, which involves automatically extracting and structuring knowledge from natural language text?} To test this hypothesis, we conduct a comprehensive evaluation using the zero-shot prompting method. We evaluate nine different LLM model families for three main OL tasks: term typing, taxonomy discovery, and extraction of non-taxonomic relations. Additionally, the evaluations encompass diverse genres of ontological knowledge, including lexicosemantic knowledge in WordNet, geographical knowledge in GeoNames, and medical knowledge in UMLS.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> old-introduction.txt <==
Ontology Learning (OL) is an important field of research in artificial intelligence (AI) and knowledge engineering, as it addresses the challenge of knowledge acquisition and representation in a variety of domains. OL involves automatically identifying terms, types, relations, and potentially axioms from textual information to construct an ontology~\cite{konys2019knowledge}.
%OL is the incremental process of automatically identifying terms, types, relations, and optionally, axioms from textual information and using them to construct an ontology~\cite{konys2019knowledge}. 
Numerous examples of human-expert created ontologies exist, ranging from general-purpose ontologies to domain-specific ones, e.g., Unified Medical Language System (UMLS)~\cite{bodenreider2004unified}, WordNet~\cite{miller1995wordnet}, GeoNames~\cite{rebele2016yago}, Dublin Core Metadata Initiative (DCMI)~\cite{weibel2000dublin}, schema.org~\cite{guha2016schema}, etc. Traditional ontology creation relies on manual specification by domain experts, which can be time-consuming, costly, error-prone, and impractical when knowledge constantly evolves or domain experts are unavailable.
%Traditional approaches to ontology creation and maintenance require domain experts to manually specify the types, relationships, and properties that define a particular domain of knowledge. However, this process can be time-consuming, expensive, and error-prone, particularly in domains where the knowledge is constantly evolving. Furthermore, it may not be feasible to involve domain experts in all cases, as they may not be available or may have limited knowledge in a particular domain. 
Consequently, OL techniques have emerged to automatically acquire knowledge from unstructured or semi-structured sources, such as text documents and the web, and transform it into a structured ontology. A quick review of the field shows that traditional approaches to OL are based on lexico-syntactic pattern mining and clustering~\cite{xu2002domain,missikoff2002usable,lonsdale2002peppering,khan2002ontology,alfonseca2002unsupervised,hahn2001joint,wagner2000enriching,roux2000ontology,kietz2000method,agirre2000enriching,hwang1999incompletely,hearst1998automated}. In contrast, recent advances in natural language processing (NLP) through Large Language Models (LLMs)~\cite{chatgpt} offer a promising alternative to traditional OL methods.
%In contrast, the recent great strides in natural language processing (NLP) brought by Large Language Models (LLMs)~\cite{chatgpt} open a promising avenue in addition to traditional OL methods. 
The ultimate goal of OL is to provide a cost-effective and scalable solution for knowledge acquisition and representation, enabling more efficient and effective decision-making in a range of domains. To this end, we introduce the LLMs4OL paradigm and empirically ground it as a foundational first step.
%In this context, we introduce the LLMs4OL paradigm as a foundational step, supported by empirical evidence.

%These emergent abilities of LLMs are driving breakthroughs in a wide range of fields, and as researchers continue to push the boundaries of what LLMs can do, we can expect to see even more impressive capabilities emerge in the future. At the outset, two main considerations were made. Does the theory of LLMs justify our LLMs4OL hypothesis? Which LLMs should be tested?
%To our knowledge, there is at the time of writing this article no research on training LLMs explicitly for OL. 
As far as we know, there is currently no research on explicitly training LLMs for OL.
Thus to test LLMs for OL for the first time, we made some experimental considerations. The first being: \textit{Do the characteristics of LLMs justify ontology learning?} %First, LLMs are trained on massive scales of text from various domains ranging from billions to trillions of tokens. This makes them akin to knowledge bases with domain-pertinent overviews~\cite{petroni2019language}. That the domain expert who builds an ontology is well-equipped with vast domain knowledge and has a strong overview of the domain is an essential requirement for ontology development. LLMs seemed to pass this check. 
First, LLMs are trained on vast amounts of text from diverse domains, comparable to knowledge bases with domain-specific overviews~\cite{petroni2019language}. This aligns with the requirement for ontology developers to possess extensive domain knowledge.
Second, LLMs are built on the core technology of transformers that has enabled their higher language modeling complexity by facilitating the rapid scaling of their parameters. These parameters represent connections between words, enabling LLMs to comprehend the meaning of unstructured text like sentences or paragraphs.
%These parameters are nothing but connections between words. It is these vast stores of connections between words that essentially allows LLMs to analyze and understand the meaning of unstructured text, such as natural language sentences or paragraphs. 
Further, by extrapolating complex linguistic patterns from word connections, LLMs exhibit human-like response capabilities across various tasks, as observed in the field of ``emergent'' AI. This behavior entails performing tasks beyond their explicit training, such as generating executable code, diverse genre text, and accurate text summaries~\cite{srivastava2022beyond,wei2022emergent}.
%Further, by extrapolating complex linguistic patterns from word connections, they display human-like response abilities across task contexts. Consider the field of ``emergent'' AI focused on recording all the new tasks that LLMs can perform, showing human-like response behavior as comprehension of diverse tasks for which the LLMs were not known to be explicitly trained and therefore can be seen as extrapolated behavior~\cite{srivastava2022beyond,wei2022emergent}. Examples include generating executable computer code, generating stylistic text in diverse genres, and even summarizing lengthy texts with a high degree of accuracy. 
The ability to extrapolate patterns from basic word connections encoding the semantics of language is critical for OL, as ontologies are often built based on analyzing and extrapolating structured information connections such as term-type taxonomies and relations from unstructured text. Consequently, LLMs excel at crystallizing knowledge and patterns from extensive text sources. As OL aims to extract a shared conceptualization by understanding types and relationships from diverse sources~\cite{gruber1995toward}, LLMs fulfill this requirement.
%Thus LLMs have shown to be good at crystallizing knowledge and patterns from vast text sources. Since OL depends on extracting a common understanding of types and relationships from a variety of sources, i.e. extract a shared conceptualization~\cite{gruber1995toward}, LLMs satisfied this second requirement as well. 
Thus the LLMs4OL hypothesis of the fruitful application of LLMs for OL seemed conceptually justified.

%Many of these emergent behaviors illustrate “zero-shot” or “few-shot” learning, which describes an LLM’s ability to solve problems it has never — or rarely — seen before.

LLMs are being developed at a fast pace. At the time of writing of this work, at least 60 different LLMs are reported~\cite{amatriain2023transformer}. This led to our second main experimental consideration. \textit{Which LLMs to test for the LLMs4OL task hypothesis?} 
Validating various LLMs empirically is crucial for advancing NLP and for choosing the most suitable models for specific research tasks. Although LLMs have shown impressive performance in diverse NLP tasks, their effectiveness varies.
%We observe that for any given task, the empirical validation of different LLMs is critical for advancing the field of NLP and ensuring that researchers are using the most effective models for their specific research questions and tasks. While LLMs have achieved impressive results on a wide range of NLP tasks, they are not universally effective. 
Thus, as the empirical foundational groundwork for the LLMs4OL task paradigm, we selected models based on their architectural diversity. There are three main LLM architectures: encoder, decoder, and encoder-decoder. Representatively, we selected the following five state-of-the-art LLMs to empirically validate the LLMs4OL task paradigm: BERT~\cite{bert} as an encoder-only model, BLOOM~\cite{bloom} and GPT-3~\cite{gpt3} are decoder-only models, and finally BART~\cite{bart} and Flan-T5~\cite{flant5} as encoder-decoder models. 
%They are all state-of-the-art LLMs that have been developed for NLP tasks. 
According to recent studies, BERT performs well on tasks such as text classification and named entity recognition~\cite{bert}, BART is effective at text generation and summarization~\cite{bart}, Flan-T5 has achieved high accuracy on a wide range of NLP tasks, including language translation and question answering~\cite{flant5}, BLOOM's multi-task approach has led to robust performance on tasks such as text classification and sequence tagging~\cite{bloom}, and GPT-3 has gained attention for its ability to generate human-like text~\cite{gpt3}. In this work, we aimed to unify these LLMs for their effectiveness under the LLMs4OL paradigm for the first time.

%what are we trying to achieve or show the community with this work?
With the two experimental considerations in place, we now introduce the LLMs4OL paradigm and highlight our contributions. LLMs4OL is centered around the development of ontologies that comprise the following primitives~\cite{maedche2001ontology}: \textbf{1.} a set of strings that describe terminological lexical entries $L$ for conceptual types; \textbf{2.} a set of conceptual types $T$; \textbf{3.} a taxonomy of types in a hierarchy $H_{T}$; \textbf{4.} a set of non-taxonomic relations $R$ described by their domain and range restrictions arranged in a heterarchy of relations $H_{R}$; and \textbf{5.} a set of axioms $A$ that describe additional constraints on the ontology and make implicit facts explicit.

\begin{comment}
\begin{enumerate}
  \item a set of strings that describe terminological lexical entries $L$ for conceptual types;
  \item a set of conceptual types $T$;
  \item a taxonomy of types in a hierarchy $H_{T}$;
  \item a set of non-taxonomic relations $R$ described by their domain and range restrictions arranged in a heterarchy of relations $H_{R}$;
  \item a set of axioms $A$ that describe additional constraints on the ontology and make implicit facts explicit. 
\end{enumerate}
\end{comment}

In this context, the LLMs4OL paradigm laid out for the first time in this work selectively tackles three core aspects of OL as tasks. They are presented as the following research questions (RQs).
\begin{itemize}
    \item \textbf{RQ1}: \textit{Term Typing Task} -- How effective are LLMs for automated type discovery to construct an ontology?
    \item \textbf{RQ2}: \textit{Type Taxonomy Discovery Task} -- How effective are LLMs to recognize a type taxonomy i.e. the ``is-a'' hierarchy between types?
    \item \textbf{RQ3}: \textit{Type Non-Taxonomic Relation Extraction Task} -- How effective are LLMs to discover non-taxonomic relations between types?
\end{itemize}

The diversity of the empirical tests of this work are not just w.r.t. LLMs considered, but also the ontological knowledge domains tested for. Since LLMs are constructed over diverse domains or genres of text, an assumption made in the LLMs4OL paradigm is that they are just as simultaneously capable of OL over diverse knowledge domains. Thus, specifically, we test them for lexico-semantic knowledge in WordNet~\cite{miller1995wordnet}, geographical knowledge in GeoNames~\cite{geonames}, biomedical knowledge in UMLS~\cite{umls}, and web content type representations in Schema.Org~\cite{schemaorg}. Summarily, our main contributions are:

\begin{itemize}
    \item The LLMs4OL task paradigm as a conceptual framework for leveraging LLMs for OL.
    \item An implementation of the LLMs4OL concept leveraging tailored prompt templates for zero-shot OL in the context of three specific tasks, viz. term typing, type taxonomic relation discovery, and type non-taxonomic relation discovery. These tasks are evaluated across unique ontological sources well-known in the community. Our code source with templates and datasets per task are released here \url{https://anonymous.4open.science/r/LLMs4OL}.
    \item A thorough empirical evaluation of seven state-of-the-art LLMs w.r.t. to their suitability for the various OL tasks considered in this work.
\end{itemize}

==> old-text/abstract-old-text.txt <==
%This work releases the first set of empirical results the prompting of LLMs for  

%Large Language Models (LLMs) have demonstrated substantial progress in natural language processing (NLP), have shown great potential in capturing complex patterns in language data, and have paved the way for new avenues of research in NLP, such as automated ontology construction. For ontology construction, the main challenge is specifying standardized conceptual spaces as hierarchical taxonomies for structured semantic knowledge. In this paper, we explore the automated construction of ontologies as an emergent behavior shown by LLMs—-something it was not trained to do but displays a capacity for. In this context, this work examines the behavior of three types of LLMs across a range of model sizes that span from millions to billions of parameters in their ability to automatically construct ontologies addressing entity typing and hierarchy construction. To leverage LLMs as an assistant to construct ontologies, we proposed a few-shot multi-task prompt learning technique for fine-tuning LLMs with the aim of conceptualization of unknown entities. The empirical analysis in this work reveals that LLMs with even fewer parameters with the correct training strategy could be more useful than even LLMs with billions of parameters.
%Language models demonstrate both quantitative improvement and new qualitative capabilities with increasing scale. Despite their potentially transformative impact, these new capabilities are as yet poorly characterized. In order to inform future research, prepare for disruptive new model capabilities, and ameliorate socially harmful effects, it is vital that we understand the present and near-future capabilities and limitations of language models.

%To address this challenge, we introduce the Beyond the Imitation Game benchmark (BIG-bench). BIG-bench currently consists of 204 tasks, contributed by 444 authors across 132 institutions. Task topics are diverse, drawing problems from linguistics, childhood development, math, common-sense reasoning, biology, physics, social bias, software development, and beyond. BIG-bench focuses on tasks that are believed to be beyond the capabilities of current language models. We evaluate the behavior of OpenAI’s GPT models, Google-internal dense transformer architectures, and Switch-style sparse transformers on BIG-bench, across model sizes spanning millions to hundreds of billions of parameters. In addition, a team of human expert raters performed all tasks in order to provide a strong baseline. Findings include: model performance and calibration both improve with scale, but are poor in absolute terms (and when compared with rater performance); performance is remarkably similar across model classes, though with benefits from sparsity; tasks that improve gradually and predictably commonly involve a large knowledge or memorization component, whereas tasks that exhibit “breakthrough” behavior at a critical scale often involve multiple steps or components, or brittle metrics; social bias typically increases with scale in settings with ambiguous context, but this can be improved with prompting.

==> old-text/gpt3-text.txt <==
% \subsection{Language Models}
% We created experimentations using five different LMs. These LMs described as followings.
% \subsubsection{BERT} \cite{bert} is a bidirectional transformer pre-trained by joint conditioning on both left and right context in all layers. It is a combination of Masked Language Modeling (MLM) and Next Sentence Prediction (NSP) objectives. BERT has been trained on a large corpus comprising the Toronto Book Corpus \cite{torontobookcorpus} and Wikipedia.
% \vspace{-0.4cm}
% \subsubsection{BART} \cite{bart} is trained by corrupting text with an arbitrary noising function, and learning a model to reconstruct the original text. It uses a standard seq2seq machine translation architecture with a bidirectional encoder and left-to-right decoder schemes where the encoder part is fed a corrupted version of the tokens, decoder part is fed the original tokens.
% \vspace{-0.4cm}
% \subsubsection{Flan-T5} \cite{flant5} is an encoder-decoder model pre-trained on a multi-task mixture of unsupervised and supervised tasks. It is trained based on instruction finetuning with a particular focus on (1) scaling the number of tasks, (2) scaling the model size, and (3) finetuning on chain-of-thought data. Flan-T5 uses T5 \cite{t5} as a base model with instruction finetuning on several tasks that have shown a strong few-shot performance even compared to much larger models, such as PaLM 62B \cite{palm}. 
% \vspace{-0.4cm}
% \subsubsection{BLOOM} \cite{bloom} is a decoder-only transformer language model that has 176B parameters and is trained on 366B tokens in 46 languages and 13 programming languages. BLOOM achieves competitive performance on a wide variety of benchmarks, with stronger results after undergoing multitask-prompted finetuning.
% \vspace{-0.4cm}
% \subsubsection{GPT-3} \cite{gpt3} is a decoder-only language model with 175 billion parameters that predicts the next word in the sequence. GPT-3 achieves strong performance on many NLP datasets, including translation, question-answering, and cloze tasks. 
% \todo{add details about model versions for LMs}

==> old-text/old-citations.txt <==
@misc{bloom,
      title={BLOOM: A 176B-Parameter Open-Access Multilingual Language Model}, 
      author={BigScience Workshop and : and Teven Le Scao and Angela Fan and Christopher Akiki and Ellie Pavlick and Suzana Ilić and Daniel Hesslow and Roman Castagné and Alexandra Sasha Luccioni and François Yvon and Matthias Gallé and Jonathan Tow and Alexander M. Rush and Stella Biderman and Albert Webson and Pawan Sasanka Ammanamanchi and Thomas Wang and Benoît Sagot and Niklas Muennighoff and Albert Villanova del Moral and Olatunji Ruwase and Rachel Bawden and Stas Bekman and Angelina McMillan-Major and Iz Beltagy and Huu Nguyen and Lucile Saulnier and Samson Tan and Pedro Ortiz Suarez and Victor Sanh and Hugo Laurençon and Yacine Jernite and Julien Launay and Margaret Mitchell and Colin Raffel and Aaron Gokaslan and Adi Simhi and Aitor Soroa and Alham Fikri Aji and Amit Alfassy and Anna Rogers and Ariel Kreisberg Nitzav and Canwen Xu and Chenghao Mou and Chris Emezue and Christopher Klamm and Colin Leong and Daniel van Strien and David Ifeoluwa Adelani and Dragomir Radev and Eduardo González Ponferrada and Efrat Levkovizh and Ethan Kim and Eyal Bar Natan and Francesco De Toni and Gérard Dupont and Germán Kruszewski and Giada Pistilli and Hady Elsahar and Hamza Benyamina and Hieu Tran and Ian Yu and Idris Abdulmumin and Isaac Johnson and Itziar Gonzalez-Dios and Javier de la Rosa and Jenny Chim and Jesse Dodge and Jian Zhu and Jonathan Chang and Jörg Frohberg and Joseph Tobing and Joydeep Bhattacharjee and Khalid Almubarak and Kimbo Chen and Kyle Lo and Leandro Von Werra and Leon Weber and Long Phan and Loubna Ben allal and Ludovic Tanguy and Manan Dey and Manuel Romero Muñoz and Maraim Masoud and María Grandury and Mario Šaško and Max Huang and Maximin Coavoux and Mayank Singh and Mike Tian-Jian Jiang and Minh Chien Vu and Mohammad A. Jauhar and Mustafa Ghaleb and Nishant Subramani and Nora Kassner and Nurulaqilla Khamis and Olivier Nguyen and Omar Espejel and Ona de Gibert and Paulo Villegas and Peter Henderson and Pierre Colombo and Priscilla Amuok and Quentin Lhoest and Rheza Harliman and Rishi Bommasani and Roberto Luis López and Rui Ribeiro and Salomey Osei and Sampo Pyysalo and Sebastian Nagel and Shamik Bose and Shamsuddeen Hassan Muhammad and Shanya Sharma and Shayne Longpre and Somaieh Nikpoor and Stanislav Silberberg and Suhas Pai and Sydney Zink and Tiago Timponi Torrent and Timo Schick and Tristan Thrush and Valentin Danchev and Vassilina Nikoulina and Veronika Laippala and Violette Lepercq and Vrinda Prabhu and Zaid Alyafeai and Zeerak Talat and Arun Raja and Benjamin Heinzerling and Chenglei Si and Davut Emre Taşar and Elizabeth Salesky and Sabrina J. Mielke and Wilson Y. Lee and Abheesht Sharma and Andrea Santilli and Antoine Chaffin and Arnaud Stiegler and Debajyoti Datta and Eliza Szczechla and Gunjan Chhablani and Han Wang and Harshit Pandey and Hendrik Strobelt and Jason Alan Fries and Jos Rozen and Leo Gao and Lintang Sutawika and M Saiful Bari and Maged S. Al-shaibani and Matteo Manica and Nihal Nayak and Ryan Teehan and Samuel Albanie and Sheng Shen and Srulik Ben-David and Stephen H. Bach and Taewoon Kim and Tali Bers and Thibault Fevry and Trishala Neeraj and Urmish Thakker and Vikas Raunak and Xiangru Tang and Zheng-Xin Yong and Zhiqing Sun and Shaked Brody and Yallow Uri and Hadar Tojarieh and Adam Roberts and Hyung Won Chung and Jaesung Tae and Jason Phang and Ofir Press and Conglong Li and Deepak Narayanan and Hatim Bourfoune and Jared Casper and Jeff Rasley and Max Ryabinin and Mayank Mishra and Minjia Zhang and Mohammad Shoeybi and Myriam Peyrounette and Nicolas Patry and Nouamane Tazi and Omar Sanseviero and Patrick von Platen and Pierre Cornette and Pierre François Lavallée and Rémi Lacroix and Samyam Rajbhandari and Sanchit Gandhi and Shaden Smith and Stéphane Requena and Suraj Patil and Tim Dettmers and Ahmed Baruwa and Amanpreet Singh and Anastasia Cheveleva and Anne-Laure Ligozat and Arjun Subramonian and Aurélie Névéol and Charles Lovering and Dan Garrette and Deepak Tunuguntla and Ehud Reiter and Ekaterina Taktasheva and Ekaterina Voloshina and Eli Bogdanov and Genta Indra Winata and Hailey Schoelkopf and Jan-Christoph Kalo and Jekaterina Novikova and Jessica Zosa Forde and Jordan Clive and Jungo Kasai and Ken Kawamura and Liam Hazan and Marine Carpuat and Miruna Clinciu and Najoung Kim and Newton Cheng and Oleg Serikov and Omer Antverg and Oskar van der Wal and Rui Zhang and Ruochen Zhang and Sebastian Gehrmann and Shachar Mirkin and Shani Pais and Tatiana Shavrina and Thomas Scialom and Tian Yun and Tomasz Limisiewicz and Verena Rieser and Vitaly Protasov and Vladislav Mikhailov and Yada Pruksachatkun and Yonatan Belinkov and Zachary Bamberger and Zdeněk Kasner and Alice Rueda and Amanda Pestana and Amir Feizpour and Ammar Khan and Amy Faranak and Ana Santos and Anthony Hevia and Antigona Unldreaj and Arash Aghagol and Arezoo Abdollahi and Aycha Tammour and Azadeh HajiHosseini and Bahareh Behroozi and Benjamin Ajibade and Bharat Saxena and Carlos Muñoz Ferrandis and Danish Contractor and David Lansky and Davis David and Douwe Kiela and Duong A. Nguyen and Edward Tan and Emi Baylor and Ezinwanne Ozoani and Fatima Mirza and Frankline Ononiwu and Habib Rezanejad and Hessie Jones and Indrani Bhattacharya and Irene Solaiman and Irina Sedenko and Isar Nejadgholi and Jesse Passmore and Josh Seltzer and Julio Bonis Sanz and Livia Dutra and Mairon Samagaio and Maraim Elbadri and Margot Mieskes and Marissa Gerchick and Martha Akinlolu and Michael McKenna and Mike Qiu and Muhammed Ghauri and Mykola Burynok and Nafis Abrar and Nazneen Rajani and Nour Elkott and Nour Fahmy and Olanrewaju Samuel and Ran An and Rasmus Kromann and Ryan Hao and Samira Alizadeh and Sarmad Shubber and Silas Wang and Sourav Roy and Sylvain Viguier and Thanh Le and Tobi Oyebade and Trieu Le and Yoyo Yang and Zach Nguyen and Abhinav Ramesh Kashyap and Alfredo Palasciano and Alison Callahan and Anima Shukla and Antonio Miranda-Escalada and Ayush Singh and Benjamin Beilharz and Bo Wang and Caio Brito and Chenxi Zhou and Chirag Jain and Chuxin Xu and Clémentine Fourrier and Daniel León Periñán and Daniel Molano and Dian Yu and Enrique Manjavacas and Fabio Barth and Florian Fuhrimann and Gabriel Altay and Giyaseddin Bayrak and Gully Burns and Helena U. Vrabec and Imane Bello and Ishani Dash and Jihyun Kang and John Giorgi and Jonas Golde and Jose David Posada and Karthik Rangasai Sivaraman and Lokesh Bulchandani and Lu Liu and Luisa Shinzato and Madeleine Hahn de Bykhovetz and Maiko Takeuchi and Marc Pàmies and Maria A Castillo and Marianna Nezhurina and Mario Sänger and Matthias Samwald and Michael Cullan and Michael Weinberg and Michiel De Wolf and Mina Mihaljcic and Minna Liu and Moritz Freidank and Myungsun Kang and Natasha Seelam and Nathan Dahlberg and Nicholas Michio Broad and Nikolaus Muellner and Pascale Fung and Patrick Haller and Ramya Chandrasekhar and Renata Eisenberg and Robert Martin and Rodrigo Canalli and Rosaline Su and Ruisi Su and Samuel Cahyawijaya and Samuele Garda and Shlok S Deshmukh and Shubhanshu Mishra and Sid Kiblawi and Simon Ott and Sinee Sang-aroonsiri and Srishti Kumar and Stefan Schweter and Sushil Bharati and Tanmay Laud and Théo Gigant and Tomoya Kainuma and Wojciech Kusa and Yanis Labrak and Yash Shailesh Bajaj and Yash Venkatraman and Yifan Xu and Yingxin Xu and Yu Xu and Zhe Tan and Zhongli Xie and Zifan Ye and Mathilde Bras and Younes Belkada and Thomas Wolf},
      year={2023},
      eprint={2211.05100},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

==> old-text/old-eval-metrics.txt <==
\subsection{Evaluation Metrics} \label{metrics}

\subsubsection{MAP@K}: Since in task A, we try to query LLMs for entity types identifications capabilities so, Mean Average Precision at K (MAP@K), which is a commonly used evaluation metric in information retrieval is the metric for this task evaluation. In essence, MAP@K measures the average precision of the top K-ranked items that are returned by a system for a given query or prompt (we used entities in templates as a prompt). 

$$MAP@K = \frac{1}{N} \sum_{j=1}^{N} \frac{1}{r} \sum_{k=1}^{K} P@k \cdot rel(k)$$

$$
  rel(k)=\left\{
  \begin{array}{@{}lll@{}}
    0, && \text{if}\;item\;at\;k_{th}\;is\;relevent \\
    1, && \text{otherwise}
  \end{array}\right.
$$
Where $N$ is the total number of samples in the test set, $r$ is the number of relevant items, $K$ is the number of items to consider in the evaluation, and $P@k$ is the precision at cutoff $k$. $rel_k$ is a binary indicator variable for relatedness.
\vspace{-5mm}
\subsubsection{F1-Score}: For tasks B and C we use the F1-Score evaluation metric, which is calculated as the harmonic mean of precision and recall. The objective is to minimize the number of false positives and false negatives.

==> old-text/old-introduction.txt <==
%LLMs with their volumes of underlying text are shown to be knowledge bases, but can we take this one step further 

%the advent of LLMs have opened up new avenues of research...

%Large language models (LLMs) like GPT-3 \cite{gpt3} or BERT \cite{bert} have made significant progress in natural language processing and have shown remarkable performance on various tasks such as language translation, question answering, and text generation. A specific characteristic of LLMs is, that they are good at crystallizing textual knowledge, which can be found in various existing documents. They are not suited to generate completely new insights. A task, which can potentially benefit a lot from this characteristic of LLMs is Ontology Learning since here it's about extracting a common understanding of concepts and relationships from a variety of sources; i.e. extract a shared conceptualization~\cite{gruber1995toward}.

%discuss the phenomenon of emergence in the context of LLMs
LLMs have demonstrated emergent abilities that have opened up new possibilities in NLP. One of the most impressive emergent abilities of LLMs is their ability to generate human-like text, which has important implications for tasks such as content creation and dialogue systems~\cite{dodge2019show,radford2019language,thiergart2021understanding,dale2021gpt}. LLMs can also perform tasks such as writing coherent stories and articles, and can even summarize lengthy texts with a high degree of accuracy. Another emergent ability of LLMs is their capability for multilingual communication, as they can now understand and generate text in multiple languages. Additionally, LLMs can be fine-tuned for specific domains, enabling them to perform specialized tasks such as medical diagnosis or legal analysis. These emergent abilities of LLMs are driving breakthroughs in a wide range of fields, and as researchers continue to push the boundaries of what LLMs can do, we can expect to see even more impressive capabilities emerge in the future.

%\textit{Are LLMs indeed capable of OL?} is the central question examined via the LLMs4OL paradigm proposed in this work. Recent investigations of LLMs are abuzz with discoveries of hundreds of ``emergent'' abilities of LLMs~\cite{srivastava2022beyond,wei2022emergent}. They range from multiplication to generating executable computer code to, apparently, decoding movies based on emojis. 
%LLMs can also perform tasks such as writing coherent stories and articles, and can even summarize lengthy texts with a high degree of accuracy.
%``An ability is emergent if it is not present in smaller models but is present in larger models.''~\cite{wei2022emergent}. By the sheer scale of text, in the range of billions to trillions of tokens, that power LLMs, they are showing signs of Artificial General Intelligence (AGI) displaying an ability to capture complex linguistic relationships to generate human-like responses~\cite{dodge2019show,radford2019language,thiergart2021understanding,dale2021gpt} on new tasks that were not known to have been explicitly encoded during the models training. Of course scientists question whether LLMs truly show AGI or are they getting really good at statistics, i.e. learning heuristics that are out of reach for those with fewer parameters or lower-quality data~\cite{srivastava2022beyond}. Regardless, investigations are rife to empirically quantify the performance of LLMs on known and new tasks toward establishing a shared scientific understanding of the operations in LLMs. By the LLMs4OL task proposed and investigated in this work, we take this one step further. 

==> old-text/old-large-results-table.txt <==
\begin{comment}

\begin{table}[tb]
\centering
\caption{Task A, B, and C: Zero-Shot testing and Few-Shot learning results in the test set using MAP@1 (for task A) and F1-Score (for task B and C) metrics. The results are in percentage.}\label{taskabc:results}
\begin{tabular}{llrrrrrrrrr}
\hline
 % & & \multicolumn{9}{c}{Resutls on Language Models} \\
% \cline{3-11}
\multirow{7}{*}{\textbf{Task}} & \multirow{7}{*}{\textbf{Dataset}} & \multicolumn{7}{c}{\textbf{Pretrained LMs}} &  \multicolumn{2}{c}{\textbf{FSL LMs}}\\
\cline{3-11}
& & \rotatebox{90}{\textbf{BERT-Large}} & \rotatebox{90}{\textbf{BART-Large}} &    \rotatebox{90}{\textbf{Flan-T5-Large}} & \rotatebox{90}{\textbf{Flan-T5-XL}} & \rotatebox{90}{\textbf{BLOOM-1b7}} &\rotatebox{90}{\textbf{BLOOM-3b}} & \rotatebox{90}{\textbf{GPT-3}}  & \rotatebox{90}{\textbf{Flan-T5-Large}$^*$} & \rotatebox{90}{\textbf{Flan-T5-XL}$^*$} \\
% & \rotatebox{90}{Flan-T5$_{CLarge}$} & \rotatebox{90}{Flan-T5$_{CXL}$} \\ 
\hline 
\multirow{5}{*}{\textit{A}}
&\textit{WordNet}   & 27.85 & 2.16  & 31.26 &  52.21  & \textbf{76.00} & 68.35  &  37.86 & 76.90 & \textbf{86.28} \\
&\textit{GeoNames} &  \textbf{38.34} &  23.21&  13.16 &  33.81 & 25.60 &16.79 & 22.42&  16.91 & \textbf{18.35} \\
&\textit{NCI}      &  11.09 & 9.94  & 8.96  & 9.83  &  12.37 &  0.79 &  \textbf{12.74} & 31.92 & \textbf{32.78}\\
&\textit{SNOMEDCT\_US} & 21.10 & 19.81 & 24.32 &  31.65  & \textbf{32.32}  &    2.16 & 24.36& 33.39 & \textbf{43.39}\\
&\textit{MEDCIN}   & 8.71  & 12.65 & 12.96 &  18.51   &  16.87  & 0.11  &  \textbf{25.72} & 38.37 & \textbf{51.80} \\
\hline
\multirow{3}{*}{\textit{B}}
& \textit{GeoNames} & 54.54  & 55.4  & \textbf{59.63}  & 52.41  & 36.67  &  48.26  & 53.2 & \textbf{62.46} & 59.05\\
& \textit{UMLS}     & 48.21  & 49.9  & 55.32   & \textbf{64.25} &   38.26   &  37.48  & 51.58 & 53.42 & \textbf{79.25} \\
& \textit{Schema.Org}   & 44.06  & 52.9  & \textbf{54.78}   & 42.70 &   48.56   & 51.28  & 50.97 & 91.68 & \textbf{91.70}\\
\hline
\textit{C} & \textit{UMLS} & 40.10 & 42.35 & 46.02 & \textbf{49.52} &  43.12 &  42.70  & 38.84 & 49.05 & \textbf{53.05}\\		
\hline
\end{tabular}
\end{table}
\end{comment}

==> old-text/old-ontology-learning-from-text-related-work.txt <==
%State-of-the-art approaches to ontology learning (OL) are generally focusing on extracting knowledge from unstructured text by relying on traditional NLP methods to enrich or construct ontologies.
One of the earliest approaches~\cite{hearst1998automated} used lexicosyntactic patterns to extract new lexicosemantic concepts and relations from large collections of unstructured text, enhancing WordNet~\cite{miller1995wordnet}. 
WordNet is a lexical database comprising a lexical ontology of concepts (nouns, verbs, etc.) and lexico-semantic relations (synonymy, hyponymy, etc.). Hwang~\cite{hwang1999incompletely} proposed an alternative approach for constructing a dynamic ontology specific to an application domain. The method involved iteratively discovering types and taxonomy from unstructured text using a seed set of terms representing high-level domain types. In each iteration, newly discovered specialized types were incorporated, and the algorithm detected relations between linguistic features. The approach utilized a simple ontology algebra based on inheritance hierarchy and set operations.
%WordNet is a lexical database defined by an ontology of lexical concepts, e.g., nouns, verbs, etc., and lexico-semantic relations, e.g., synonymy, hyponymy, etc. Another approach by Hwang~\cite{hwang1999incompletely} proposed a method to dynamically construct an ontology for a given application domain including type and taxonomy discovery from unstructured text. It was an iterative algorithm based on a seed set of terms representing high-level types of a domain which in every iteration of the algorithm was bootstrapped with newly discovered specialized types. The algorithm detected relations between linguistic features and implemented simple ontology algebra based on inheritance hierarchy and set operations. 
Agirre et al.\cite{agirre2000enriching} enhanced WordNet by extracting topically related words from web documents. This unique approach added topical signatures to enrich WordNet. Kietz et al.\cite{kietz2000method} introduced the On-To-Knowledge system, which utilized a generic core ontology like GermaNet~\cite{hamp1997germanet} or WordNet as the foundational structure. It aimed to discover a domain-specific ontology from corporate intranet text resources. For concept extraction and pruning, it employed statistical term frequency count heuristics, while association rules were applied for relation identification in corporate texts.
%Agirre et al.~\cite{agirre2000enriching} enriched WordNet by extracting topically related words through queries made to the documents on the World Wide Web. Enriching WordNet with topical signatures of terms was a unique perspective to OL. Kietz et al.~\cite{kietz2000method} presented the On-To-Knowledge system, which leveraged a generic core ontology such as GermaNet~\cite{hamp1997germanet} or WordNet, as a top-level structure, to discover a corporate domain-specific goal ontology from corporate intranet text resources. For domain-specific concept and relation acquisition, it applied statistical term frequency count heuristics for concept extraction and pruning as well as association rules for relations on the corporate texts.
Roux et al.\cite{roux2000ontology} proposed a method to expand a genetics ontology by reusing existing domain ontologies and enhancing concepts through verb patterns extracted from unstructured text. Their system utilized linguistic tools like part-of-speech taggers and syntactic parsers. Wagner \cite{wagner2000enriching} employed statistical analysis of corpora to enrich WordNet in non-English languages by discovering relations, adding new terms to concepts, and acquiring concepts through the automatic acquisition of verb preferences.
%Roux et al.~\cite{roux2000ontology} proposed a method to build a larger ontology for genetics by reusing existing genetics' domain ontologies and enriching its concepts by applying a system of verb patterns that specify relations between concepts extracted from unstructured text. Their system operated based on outputs from traditional linguistic tools such as part-of-speech taggers and syntactic parsers. Wagner~\cite{wagner2000enriching} used statistical analysis of corpora to enrich lexical WordNet in other languages than English by discovering new relations, enriching concepts with new terms, and acquiring new concepts via the automatic acquisition of selectional preferences of verbs relating terms. 
Moldovan and Girju~\cite{moldovan2001interactive} introduced the Knowledge Acquisition from Text (KAT) system to enrich WordNet's finance domain coverage. Their method involved four stages: (1) discovering new concepts from a seed set of terms, expanding the concept list using dictionaries; (2) identifying lexical patterns from new concepts; (3) discovering relations from lexical patterns; and (4) integrating extracted information into WordNet using a knowledge classification algorithm.
%Moldovan and Girju~\cite{moldovan2001interactive} introduced the Knowledge Acquisition from Text (KAT) system to discover finance domain-specific concepts and relations based on a seed set of terms to lexically enrich WordNet's coverage of this domain. Their method operated in four stages: (1) discovery of new concepts based on a seed set of terms from POS-tagged and parsed sentences, expansion of the concept list based on dictionaries; (2) discovery of lexical patterns from new concepts; (3) discovering relations from lexical patterns; and (4) a knowledge classification algorithm to integrate the extracted information in WordNet. 
In \cite{alfonseca2002unsupervised}, an unsupervised method is presented to enhance ontologies with domain-specific information using NLP techniques such as NER and WSD. The method utilizes a general NER system to uncover a taxonomic hierarchy and employs WSD to enrich existing synsets by querying the internet for new terms and disambiguating them through cooccurrence frequency.
%In \cite{alfonseca2002unsupervised}, a fully unsupervised method is proposed to enrich ontologies with domain-dependent information using NLP methods including NER and WSD. The approach uses a general NER system to discover a taxonomic hierarchy and employs WSD to enrich existing synsets by querying the internet for new terms and disambiguating them based on cooccurrence frequency. 
Khan and Luo~\cite{khan2002ontology} employed clustering techniques to find new terms, utilizing WordNet for typing. They used the self-organizing tree algorithm~\cite{dopazo1997phylogenetic}, inspired by molecular evolution, to establish an ontology hierarchy. Additionally, Xu et al.~\cite{xu2002domain} focused on automatically acquiring domain-specific terms and relations through a TFIDF-based single-word term classifier, a lexico-syntactic pattern finder based on known relations and collocations, and a relation extractor utilizing discovered lexico-syntactic patterns.
%Khan and Luo~\cite{khan2002ontology} used clustering techniques to discover new terms that were typed using WordNet. And inspired from the field of molecular evolution, they used the self-organizing tree algorithm~\cite{dopazo1997phylogenetic} to discover a hierarchy for an ontology. Finally, Xu et al.~\cite{xu2002domain} focused on the automatic acquisition of domain-relevant terms and their relations using: TFIDF-based single-word term classifier, lexico-syntactic pattern finder based on known relations from lexicosemantic databases or term collocations, and relation extractor by applying the discovered lexico-syntactic patterns. 
% \footnote{Access the related work as a structured comparison on the Open Research Knowledge Graph (ORKG) at \url{https://orkg.org/comparison/R586328/}.}

%The seminal work by Maedche and Staab~\cite{maedche2001ontology} offered a framework for ontology learning for the semantic web which was formulated as a methodology involving four main tasks, i.e. 1) import and reuse, 2) extraction, 3) pruning, and 4) refinement.
Predominantly, the approaches for OL~\cite{wkatrobski2020ontology} that stand out so far are based on lexico-syntactic patterns for term and relation extraction as well as clustering for type discovery. Otherwise, they build on seed-term-based bootstrapping methods. The reader is referred to further detailed reviews~\cite{r3-soa1,r3-soa2} on this theme for a comprehensive overall methodological picture for OL. Traditional NLP was defined by modular pipelines by which machines were equipped step-wise with annotations at the linguistic, syntactic, and semantic levels to process text. LLMs have ushered in a new era of possibilities for AI systems that obviate the need for modular NLP systems to understand natural language which we tap into for the first time for the OL task in this work.

==> old-text/old-prompt-engineering.txt <==















####################################################### Verions 2 
\begin{comment}
Prompt engineering as a new discipline, is an approach to designing optimal prompts to instruct the model to perform a task. Since LLMs such as GPT-3 are tuned to follow instructions so they are capable of performing tasks in a zero-shot \cite{wei2022finetuned} few-shot \cite{kaplan2020scaling,min2022rethinking} manners. Where, due to the complex nature of tasks, few-shot prompting provides a technique to enable in-context learning by using subsequent examples to condition the models to generate the most likely responses. However, more complex tasks that require more knowledge than conditioning such as reasoning tasks require more advanced prompt engineering. Reasoning tasks in NLP involve models to perform logical inference and draw conclusions from textual data. More recently, Chain-of-Thought (CoT) \cite{NEURIPS20229d560961} prompting has been introduced to address more complex mathematic, commonsense, and symbolic reasoning tasks. The CoT unlocks complex reasoning capabilities through intermediate reasoning steps in combination with few-shot or zero-shot \cite{kojima2023large} prompting. Moreover, Tree-of-Thoughts (ToT) \cite{yao2023tree} prompting has been introduced for tasks that require exploration or strategic lookahead. ToT generalizes over CoT prompting by exploring thoughts that serve as intermediate steps for general problem-solving with LLMs. Another approach for solving more complex tasks is using decomposed prompting \cite{khot2023decomposed}, where we can further decompose tasks that are hard for LLMs into simpler solvable sub-tasks and delegate these to sub-task-specific LLMs.

The self-design prompts engineering in this work was motivated by the desire to understand how LLMs function in different scenarios of ontology learning. By exploring both zero-shot and few-shot prompting, we aim to measure the model's existing effectiveness and its ability to learn from a limited amount of data. Zero-shot prompting involves instructing the model to perform tasks without prior knowledge. This method allows us to observe how much the model already knows about the tasks. It is a way to assess the innate abilities of the model without providing it with additional task-specific information due to the costly expenses of training/finetuning of LLMs. On the other hand, few-shot prompting provides a technique to enable in-context learning that later unlocks the integration of more knowledge into LLMs without the need to be concerned about specific user queries. By employing both prompting techniques, we can gain valuable insights into the LLM's initial knowledge and its ability to learn and generalize from a small amount of additional data in ontology learning. 
\end{comment}


%The Chain-of-Thought (CoT) prompting \cite{NEURIPS20229d560961} has been introduced to address more complex arithmetic, commonsense, and symbolic reasoning tasks.  This is achieved through a combination of intermediate reasoning steps along with standard prompting \cite{kojima2023large}. The CoT reasoning steps include breaking down complex tasks into a chain of incremental steps toward the solution helping the LLM to explicitly reason step-by-step, consequently arriving at a more accurate and logical conclusion. However, CoT fails to explore more strategic approaches for accurate conclusions in more complex tasks. Moreover, the Tree-of-Thoughts (ToT) prompting \cite{yao2023tree} has been introduced to build upon CoT prompting and generalize its capabilities by exploring a broader range of thoughts that can serve as intermediate steps for general problem-solving with LLMs. ToT first generates intermediate thoughts (thoughts decomposition) as a tree states, which leads to multiple possible approaches for the problem. Next, it uses generated intermediate thoughts to generate more thoughts (thought generator), where each state will be evaluated by the state evaluator as a metric for calculating progress toward solving the problem. Finally, using search algorithms explore answer space to achieve optimal answers. Another approach for solving more complex tasks is using decomposed prompting \cite{khot2023decomposed}, where it decomposes complete tasks into simpler solvable sub-tasks and delegates them to sub-task-specific LLMs.  Each sub-task is operational as a separate prompt and contains examples that are independent of the original complex task. Sub-tasks are answered and the entire decomposition history of sub-tasks are passed to the merge prompt to get the final answer.


\begin{comment}
Prompt engineering as a new discipline, is an approach to designing optimal prompts to instruct the model to perform a task. The self-design prompt engineering in this work was motivated by the desire to understand how LLMs function in different scenarios of ontology learning. By exploring both zero-shot  \cite{wei2022finetuned} and few-shot \cite{kaplan2020scaling,min2022rethinking} prompting, the aim was to measure the model's existing effectiveness and its ability to learn from a limited amount of data. Zero-shot prompting involves instructing the model to perform tasks without any specific fine-tuning on the given tasks. This method allows us to observe how much the model already knows about the tasks based on its pre-training. It is a way to assess the innate abilities of the model without providing it with additional task-specific information due to the costly expenses of training/finetuning of LLMs. On the other hand, few-shot prompting provides a technique to enable in-context learning by using subsequent examples to condition the models to generate the most likely responses. It enables the integration of knowledge into LLMs without the need to be concerned about specific user queries. By employing both prompting techniques, researchers can gain valuable insights into the LLM's initial knowledge and its ability to learn and generalize from a small amount of additional data. 

However, when ontology learning tasks become more complex, it will require advanced prompt engineering techniques such as Chain-of-Thought (CoT) \cite{NEURIPS20229d560961} prompting with the aim of breaking down complex tasks into a chain of smaller, manageable steps, where each step builds upon the previous ones. This helps the LLM to reason step-by-step and arrive at a more accurate and logical conclusion. On the other hand Tree-of-Thoughts (ToT) \cite{yao2023tree} has been introduced for tasks that require exploration or strategic lookahead. ToT generalizes over CoT prompting by exploring thoughts that serve as intermediate steps for general problem-solving with LLMs. Both CoT and ToT unlock complex reasoning capabilities through intermediate reasoning steps in combination with few-shot or zero-shot \cite{kojima2023large} prompting. 

At the moment, complex prompting is not a primary concern, as our current focus is on the initial exploration of the task to identify the areas where we need further improvement. We want to understand how much we have accomplished so far before delving into more complex techniques like CoT prompting. Once we have a clearer picture of the model's capabilities and limitations, we can then consider advanced approaches to enhance its performance and address more intricate reasoning tasks.

    
\end{comment}

==> old-text/related-work-base-text.txt <==
%An early work in ontology learning~\cite{hearst1998automated} addressed the discovery of new lexicosemantic concepts and relations from large collections of unstructured text to enrich or extend WordNet~\cite{miller1995wordnet}. WordNet is a lexical database defined by an ontology of lexical concepts, e.g., nouns, verbs, etc., and lexico-semantic relations, e.g., synonymy, hyponymy, etc. Toward its extraction objective of new lexicosemantic concepts and relations, it defined a lexicosyntactic pattern-based acquisition algorithm that searched for and mined new lexicosemantic relations as defined by the patterns. Such methods tend to have a near perfect coverage but at the expense of precision of the extraction objective and thus necessitate situating a human-in-the-loop for the selection and pruning of the mined information.

%\cite{hwang1999incompletely} discusses an approach that constructs dynamic ontologies that are automatically constructed from textual data. The method is based on detecting the relationship between linguistic features and simple ontology algebra based on inheritance hierarchy and set operations. The algorithm operates in several iterations to dynamically construct an ontology for an application domain given unstructured text that is pos-tagged and a small number of seedwords that represent high-level concepts. In a given run of the algorithm, concept terms are generated and additional concept seedwords are discovered which are bootstrapped for the next iteration of the algorithm. This method designed to work on any domain cannot handle the polysemy problem as well as is encumbered by high recall and low precision.


%\cite{agirre2000enriching} offered a unique take on ontology learning by enriching the WordNet lexical ontology by extracting additionally topically related words via queries made to the documents in the WWW. This work shows how to build lists of words that are topically related to a concept as an enrichment.


%The On-To-Knowledge system~\cite{kietz2000method} offered a generic architecture and an acquisition methodology for acquiring concepts and relations from intranet resources for the corporate domain. Based on a generic core ontology, e.g. lexicalsemantic ontologies such as GermaNet~\cite{hamp1997germanet} or WordNet, as a top level structure for the domain-specific goal ontology, the On-To-Knowledge system focused on domain-specific concept and relation acquisition applying statistical term frequency count heuristics and association rules on texts in a corporate intranet that were classified into the concept taxonomy defined by a semi-structured dictionary with important corporate terms. Following which, non-domain-specific concepts were pruned from the acquired ontology based on a heuristic where domain-specific concepts appeared more frequently in domain-specific than in a general corpus of texts.

%\cite{roux2000ontology} focused on a domain-specific application in genetics where they proposed a method to build an ontology by reusing existing genetics domain ontologies and to enrich its concepts by applying a system of verb patterns that specify relations between concepts extracted from unstructured text. Their system operated based on outputs from traditional linguistic tools such as part-of-speech taggers and syntactic parsers.

%\cite{wagner2000enriching} used statistical analysis of corpora based on verbs to enrich lexical WordNet in other languages than English. They introduced a novel direction in OL to discover new relations, to enrich concepts, and to enrich the ontology with new concepts via the automatic acquisition of selectional preferences of verbs relating terms by means of statistical corpus analysis. The selectional preferences in a sense helped induce thematic relations, whereby verbal terms were linked to nominal terms that were statistically, selectionally preferred as their complements.

%\cite{hahn2001joint} propose a method to learn new concepts from generating concept hypothesis based on linguistic and conceptual quality labels. Their work incorporates several linguistic dimensions simultaneously (parts of speech, semantic and conceptual encodings) within an integrated approach.

%~\cite{moldovan2001interactive} introduced the Knowledge Acquisition from Text (KAT) system which aimed to discover finance domain-specific concepts and relations based on a seed set of terms to enrich WordNet. It operates in four stages: (1) discovery of new concepts based on a seed set of terms from POS-tagged and parsed sentences, expansion of the concept list based on dictionaries; (2) discovery of new lexical patterns based on the new concepts; (3) discovery of new relations reflected by the lexical patterns; and (4) knowledge classification algorithm to integrate the extracted information in WordNet.

%Each of these related work try to address the knowledge acquisition bottleneck associated with the OL tasks that depend on high levels of domain expertise to be performed well.

%\cite{alfonseca2002unsupervised} proposed a method for enriching ontologies with domain-dependent information in a fully unsupervized way, by putting together methods from different NLP fields such as NER and procedures used in word sense disambiguation (WSD). For the former, their method was grounded on the concept of a general NER system that assigned a more general type to a given concept and thus implicitly enabled the discovery of a taxonomic hierarchy. WSD was used a method to enrich existing synsets with new terms where they queried the internet with existing WordNet synset terms and the new discovered terms were disambiguated to a synset leveraging metrics of semantic distance based on context words cooccurrence frequency.

%General Named Entity Recognition is a task that covers, and is harder than both Named Entity Recognition and Word Sense Disambiguation

%\cite{khan2002ontology} use clustering techniques to discover new terms that were typed using WordNet. And inspired from the field of molecular evolution, they used the self-organizing tree algorithm~\cite{dopazo1997phylogenetic} to discover a hierarchy for an ontology.

%\cite{missikoff2002usable} propose ``the Usable Ontology'' by laying out a desiderata of features that makes an ontology usable such as Coverage, Consensus, and Accessibility. They design an ontology engineering architecture aimed at facilitating the task of populating tourism domain ontologies and building a shared consensus about their actual content. Their OL task comprises a linguistic processor to extract terms based on syntactically plausible terminological patterns from tourism domain documents, builds lexicalized trees of terms generated based on head words as generic references, and fuses the extracted information with WordNet as the upper domain ontology or core domain ontology to assign types to terms

%The cited works provide different approaches to ontology learning (OL) by extracting knowledge from unstructured text to enrich or construct ontologies. In the past, NLP was defined by modular pipelines by which machines were equipped stepwise with annotations at the linguistic, syntactic, and semantic levels to process text. As evident in the relatedThe task of OL was not far removed from the traditional NLP paradigm comprising modules such as tokenizers, lexical processors, POS taggers, NER, and chunkers arranged in a pipeline. Predominantly, the approaches for OL that stand out are based on lexico-syntactic patterns for concept/term and relation extraction, leveraging clustering for types discovery--the latter task being much rare in existing work. Otherwise, seed-term-based bootstrapping methods. LLMs have ushered in a new era of possibilities for AI systems which we tap in to for the first time for the OL task in this work.


%The seminal work by Maedche and Staab~\cite{maedche2001ontology} offered a framework for ontology learning for the semantic web which was formulated as a methodology involving four main tasks, i.e. 1) import and reuse, 2) extraction, 3) pruning, and 4) refinement.


old text
\begin{comment}
In a traditional supervised learning system for NLP, we take an input $x$, usually text, and output $y$ based on a model $P(y|x;\theta)$, where $\theta$ is model learnable parameters and $y$ could be a label from a fixed label set (in a case of \textit{text classification} problem) or text (in a case of \textit{conditional text generation} problem). The major issue with the supervised learning system is that for training model $P(y|x;\theta)$, it is necessary to have supervised data, which for many tasks including ontology learning or integration on new domains we may not be able to find an appropriate number of data for new classes. For example, imagine we want to add another set of concepts from the new disease domain to the knowledge graphs and drive new ontology out of textual information. The first step would be to categorize concepts into different groups and design a hierarchy of conceptual types. In the case of using the traditional supervised learning method, we may want to annotate a huge amount of data for the task, however, this may be repeated anytime that we want to extract ontologies from new domains.

Prompt-based learning in NLP attempts to solve this issue by converting original input $x$ using a \textit{template} into a textual string prompt input $x_{input}^{\prime}$ that has some unfilled slots, and then the LMs is used to probabilistically fill the unfilled information to obtain a final string $x_{output}^{\prime}$, from which the final output $y$ can be derived \cite{prompting}. This technique reduces the need for large supervised datasets, where we can use a small number of samples in the form of zero-shot or few-shot setting for querying LMs for various tasks including ontology learning.  The prompting input is defined as $x_{input}^{\prime}=f_{prompt}(x)$, where $f_{prompt}(.)$ is a prompting function that is applied to modify the input text into $x_{input}^{\prime}$. The $f_{prompt}(.)$ is consist of a two-step process: (1) apply a \textit{template}, and (2) Fill slot $[X]$ with the input $x$. Next $x^{\prime}$ is fed into LM and outputs the answer, where answer engineering comes into the light, intending to search for an answer space $Z$ and a map to the original output $Y$ that results in an effective predictive model \cite{prompting}.
\end{comment}



==> old-text/section_3-_old_content.txt <==
%Ontology learning from text is the process of identifying terms, concepts, relations, and optionally, axioms from textual information and using them to construct an ontology[4].

%Ontology learning involves a sequence of steps (described in figure \ref{llms4ol}) that begin with the creation of a corpus of raw text data, followed by pre-processing to extract and prepare the text for analysis. The next step involves the extraction of terms and the conceptualization of the ontology, which involves grouping and defining similar terms to create a structured representation of concepts and their relationships. This is followed by properties, constraints, and instances definitions. According to our main objective in this research, we endeavor to examine the potential of LLMs in the conceptualization phase of OL. In this section, we first give task definitions of ontology learning.
% In the following sections, we will present our primary formulations and task definitions for investigating LLMs in the context of OL and describe their respective methodologies in addressing our research questions. 

%The first step of the conceptualization phase concerns identifying and categorizing different types of terms/entities within text data. So LLM's ability for entity typing step is crucial for better OL. We will examine whether LLMs can correctly recognize different types of entities and assign them to appropriate categories (e.g. person, location, organization, etc.), which will be the focus of Task A for answering RQ1. Since we do not want to provide any prior knowledge for LLMs about terms and their types, this task is considered a text generation task. Next,  can we leverage LLMs to automate term typing in a predefined semantic space with the capability of automated discovery of candidate classes and subclasses (helping the following tasks as well)? 

% The leveraged LLMs should be able to perform tasks A, B, and C. 
% \hamed{the examples are not from our datasets, I will consider changing it}
% \hamed{Adding example here for templates on tasks}
%\vspace{-0.4cm}

%The Is-A relations are a famous class of relations among entity types since they construct hierarchies/taxonomy of types in a form of a tree structure that organizes concepts and factual entities. According to this, this task aims to investigate whether LLMs can recognize entity type hierarchies within text data. Specifically, we will examine whether LLMs can correctly identify different entity types hierarchies in Is-A relations (e.g. parent-child, is-a), which will provide evidence for RQ2. Due to the limited number of entity types (entity classes) in hierarchies, we considered this task as a zero-shot text classification task.

%Besides RQ2 there is always a possibility to find Non-Is-A relations (e.g. overlapping hierarchies) in text data where mostly represented as graph structures. This task drives to evaluate the ability of LLMs to identify non-is-a relationships within type hierarchical structures which will answer RQ3. Similar to Task B this is a zero-shot text classification task.

% \vspace{-0.4cm}
% \subsubsection{Task D}: Can we leverage LLMs to automate term typing in a predefined semantic space with the capability of automated discovery of candidate classes and subclasses? The leveraged LLMs should be able to perform tasks A, B, and C. 
% Can LLMs be leveraged to automate term typing and in turn support the automated discovery of candidate classes that should constitute an ontology in a predefined semantic space?

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

